Rapid Filamentary Accretion as the Origin of Extended Thin Discs

Galactic outflows driven by stellar feedback are crucial for explaining the inefficiency of star formation in galaxies. Although strong feedback can promote the formation of galactic discs by limiting star formation at early times and removing low angular momentum gas, it is not understood how the same feedback can result in diverse objects such as elliptical galaxies or razor thin spiral galaxies. We investigate this problem using cosmological zoom-in simulations of two galaxies forming within $10^{12}~\mathrm{M_\odot}$ halos with almost identical mass accretion histories and halo spin parameters. However, the two resulting galaxies end up with very different bulge-to-disc ratios at $z = 0$. At $z>1.5$, the two galaxies feature a surface density of star formation $\Sigma_{\rm SFR}\simeq 10~\mathrm{M_\odot}~{\rm yr}^{-1}~{\rm kpc}^{-2}$, leading to strong outflows. After the last starburst episode, both galaxies feature a dramatic gaseous disc growth from 1~kpc to 5~kpc during 1~Gyr, a decisive event we dub "the Grand Twirl". After this event, the evolutionary tracks diverge strongly, with one galaxy ending up as a bulge-dominated galaxy, whereas the other ends up as a disc-dominated galaxy. The origins of this dichotomy are the angular momentum of the accreted gas, and whether it adds constructively to the initial disc angular momentum. The build-up of this extended disc leads to a rapid lowering of $\Sigma_{\rm SFR}$ by over two orders of magnitude with $\Sigma_{\rm SFR} \lesssim 0.1~\mathrm{M_\odot}~{\rm yr}^{-1}~{\rm kpc}^{-2}$, in remarkable agreement with what is derived from Milky Way stellar populations. As a consequence, supernovae explosions are spread out and cannot launch galactic outflows anymore, allowing for the persistence of a thin, gently star forming, extended disc.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
